Canonicalization of Batched Einstein Summations for Tuning Retrieval

We present an algorithm for normalizing \emph{Batched Einstein Summation} expressions by mapping mathematically equivalent formulations to a unique normal form. Batches of einsums with the same Einstein notation that exhibit substantial data reuse appear frequently in finite element methods (FEM), numerical linear algebra, and computational chemistry. To effectively exploit this temporal locality for high performance, we consider groups of einsums in batched form. Representations of equivalent batched einsums may differ due to index renaming, permutations within the batch, and, due to the commutativity and associativity of multiplication operation. The lack of a canonical representation hinders the reuse of optimization and tuning knowledge in software systems. To this end, we develop a novel encoding of batched einsums as colored graphs and apply graph canonicalization to derive a normal form. In addition to the canonicalization algorithm, we propose a representation of einsums using functional array operands and provide a strategy to transfer transformations operating on the normal form to \emph{functional batched einsums} that exhibit the same normal form; crucial for fusing surrounding computations for memory bound einsums. We evaluate our approach against JAX, and observe a geomean speedup of $4.7\times$ for einsums from the TCCG benchmark suite and an FEM solver.

==> divergence_perf.dat <==
    x       ye1     ye2     ye3     ye4
    1      71.7    39.1    19.2     8.3
    3      95.9    44.2    16.6     8.2
    6     100.1    45.3    13.3     8.0

==> face_mass_perf.dat <==
    x       ye1     ye2     ye3     ye4
    3       8.7     5.2     3.8     2.9
    4       7.8     4.7     3.3     3.0
    5       8.1     4.8     4.5     2.9
    6       7.4     4.8     2.9     2.1
   19       7.5     5.1     4.0     3.3

==> grad_perf.dat <==
    x       ye1     ye2     ye3     ye4
    1      72.3    34.4    21.1     5.9
    3      91.7    35.7    14.3     4.2
    5      95.0    36.1    16.5     6.8

==> tccg_ai.dat <==
x xticklabel y
1 {\tt bda,dc$\rightarrow$abc} 5.57015
2 {\tt dca,bd$\rightarrow$abc} 5.57008
3 {\tt dbea,ec$\rightarrow$abcd} 4.49978
4 {\tt deca,be$\rightarrow$abcd} 4.49978
5 {\tt ebad,ce$\rightarrow$abcd} 4.49978
6 {\tt efbad,cf$\rightarrow$abcde} 3.42855
7 {\tt ecbfa,fd$\rightarrow$abcde} 3.99997
8 {\tt efcad,bf$\rightarrow$abcde} 3.42855
9 {\tt ea,ebcd$\rightarrow$abcd} 8.99913
10 {\tt eb,aecd$\rightarrow$abcd} 8.99913
11 {\tt ec,abed$\rightarrow$abcd} 8.99913
12 {\tt ac,cb$\rightarrow$ab} 427.555
13 {\tt acd,dbc$\rightarrow$ab} 37.9113
14 {\tt cad,dcb$\rightarrow$ab} 37.9145
15 {\tt acd,db$\rightarrow$abc} 37.9113
16 {\tt ad,bdc$\rightarrow$abc} 37.9113
17 {\tt adc,bd$\rightarrow$abc} 37.9113
18 {\tt adc,db$\rightarrow$abc} 37.9113
19 {\tt adec,ebd$\rightarrow$abc} 17.5135
20 {\tt aebf,dfce$\rightarrow$abcd} 432
21 {\tt aebf,fdec$\rightarrow$abcd} 432
22 {\tt aecf,bfde$\rightarrow$abcd} 432
23 {\tt aecf,fbed$\rightarrow$abcd} 432
24 {\tt aedf,bfce$\rightarrow$abcd} 432
25 {\tt aedf,fbec$\rightarrow$abcd} 432
26 {\tt aefb,fdce$\rightarrow$abcd} 432
27 {\tt aefc,fbed$\rightarrow$abcd} 432
28 {\tt eafb,fdec$\rightarrow$abcd} 432
29 {\tt eafc,bfde$\rightarrow$abcd} 432
30 {\tt eafd,fbec$\rightarrow$abcd} 432
31 {\tt dega,gfbc$\rightarrow$abcdef} 5.94964
32 {\tt degb,gfac$\rightarrow$abcdef} 5.95349
33 {\tt degc,gfab$\rightarrow$abcdef} 5.95349
34 {\tt dfga,gebc$\rightarrow$abcdef} 5.94964
35 {\tt dfgb,geac$\rightarrow$abcdef} 5.95349
36 {\tt dfgc,geab$\rightarrow$abcdef} 5.95349
37 {\tt efga,gdbc$\rightarrow$abcdef} 5.94964
38 {\tt efgb,gdac$\rightarrow$abcdef} 5.95349
39 {\tt efgc,gdab$\rightarrow$abcdef} 5.95349
40 {\tt gdab,efgc$\rightarrow$abcdef} 5.95349
41 {\tt gdac,efgb$\rightarrow$abcdef} 5.95349
42 {\tt gdbc,efga$\rightarrow$abcdef} 5.94964
43 {\tt geab,dfgc$\rightarrow$abcdef} 5.95349
44 {\tt geac,dfgb$\rightarrow$abcdef} 5.95349
45 {\tt gebc,dfga$\rightarrow$abcdef} 5.94964
46 {\tt gfab,degc$\rightarrow$abcdef} 5.95349
47 {\tt gfac,degb$\rightarrow$abcdef} 5.95349
48 {\tt gfbc,dega$\rightarrow$abcdef} 5.94964


==> tccg_canonicalization_overheads.dat <==
xticklabel                           x          y
{\tt bda,dc$\rightarrow$abc}         1       0.71
{\tt dca,bd$\rightarrow$abc}         2       0.72
{\tt dbea,ec$\rightarrow$abcd}       3       0.77
{\tt deca,be$\rightarrow$abcd}       4       0.78
{\tt ebad,ce$\rightarrow$abcd}       5       0.78
{\tt efbad,cf$\rightarrow$abcde}     6       0.87
{\tt ecbfa,fd$\rightarrow$abcde}     7       0.87
{\tt efcad,bf$\rightarrow$abcde}     8       0.87
{\tt ea,ebcd$\rightarrow$abcd}       9       0.76
{\tt eb,aecd$\rightarrow$abcd}      10       0.76
{\tt ec,abed$\rightarrow$abcd}      11       0.76
{\tt ac,cb$\rightarrow$ab}          12       0.62
{\tt acd,dbc$\rightarrow$ab}        13       0.72
{\tt cad,dcb$\rightarrow$ab}        14       0.72
{\tt acd,db$\rightarrow$abc}        15       0.7
{\tt ad,bdc$\rightarrow$abc}        16       0.7
{\tt adc,bd$\rightarrow$abc}        17       0.7
{\tt adc,db$\rightarrow$abc}        18       0.7
{\tt adec,ebd$\rightarrow$abc}      19       0.78
{\tt aebf,dfce$\rightarrow$abcd}    20       0.83
{\tt aebf,fdec$\rightarrow$abcd}    21       0.83
{\tt aecf,bfde$\rightarrow$abcd}    22       0.83
{\tt aecf,fbed$\rightarrow$abcd}    23       0.83
{\tt aedf,bfce$\rightarrow$abcd}    24       0.83
{\tt aedf,fbec$\rightarrow$abcd}    25       0.83
{\tt aefb,fdce$\rightarrow$abcd}    26       0.83
{\tt aefc,fbed$\rightarrow$abcd}    27       0.83
{\tt eafb,fdec$\rightarrow$abcd}    28       0.83
{\tt eafc,bfde$\rightarrow$abcd}    29       0.83
{\tt eafd,fbec$\rightarrow$abcd}    30       0.83
{\tt dega,gfbc$\rightarrow$abcdef}  31       0.94
{\tt degb,gfac$\rightarrow$abcdef}  32       0.94
{\tt degc,gfab$\rightarrow$abcdef}  33       0.94
{\tt dfga,gebc$\rightarrow$abcdef}  34       0.94
{\tt dfgb,geac$\rightarrow$abcdef}  35       0.94
{\tt dfgc,geab$\rightarrow$abcdef}  36       0.94
{\tt efga,gdbc$\rightarrow$abcdef}  37       0.94
{\tt efgb,gdac$\rightarrow$abcdef}  38       0.94
{\tt efgc,gdab$\rightarrow$abcdef}  39       0.94
{\tt gdab,efgc$\rightarrow$abcdef}  40       0.94
{\tt gdac,efgb$\rightarrow$abcdef}  41       0.94
{\tt gdbc,efga$\rightarrow$abcdef}  42       0.94
{\tt geab,dfgc$\rightarrow$abcdef}  43       0.94
{\tt geac,dfgb$\rightarrow$abcdef}  44       0.94
{\tt gebc,dfga$\rightarrow$abcdef}  45       0.94
{\tt gfab,degc$\rightarrow$abcdef}  46       0.94
{\tt gfac,degb$\rightarrow$abcdef}  47       0.94
{\tt gfbc,dega$\rightarrow$abcdef}  48       0.94

==> tccg_perf_feinsum_jax.dat <==
xticklabel                           x          yjax       yfeinsum    yroofline
{\tt bda,dc$\rightarrow$abc}         1       536.708        1977.75       3787.7
{\tt dca,bd$\rightarrow$abc}         2       511.722        1793.9        3787.7
{\tt dbea,ec$\rightarrow$abcd}       3       459.403        1677.46       3059.8
{\tt deca,be$\rightarrow$abcd}       4       454.558        1235.29       3059.8
{\tt ebad,ce$\rightarrow$abcd}       5       447.845        1763.2        3059.8
{\tt efbad,cf$\rightarrow$abcde}     6       496.989        1092.59       2331.4
{\tt ecbfa,fd$\rightarrow$abcde}     7       607.299        1190.45       2719.9
{\tt efcad,bf$\rightarrow$abcde}     8       517.985        1268.65       2331.4
{\tt ea,ebcd$\rightarrow$abcd}       9      1272.66         2080.37       5956.2
{\tt eb,aecd$\rightarrow$abcd}      10      1021.11         3282.22       5956.2
{\tt ec,abed$\rightarrow$abcd}      11       996.55         2757.33       5956.2
{\tt ac,cb$\rightarrow$ab}          12      6012.09         5680.94       6144  
{\tt acd,dbc$\rightarrow$ab}        13      2850.19         1312.43       6144  
{\tt cad,dcb$\rightarrow$ab}        14      2740.84         2034.68       6144  
{\tt acd,db$\rightarrow$abc}        15      2714.78         3234.94       6144  
{\tt ad,bdc$\rightarrow$abc}        16      3490.01         4561.5        6144  
{\tt adc,bd$\rightarrow$abc}        17      2834.17         2561.93       6144  
{\tt adc,db$\rightarrow$abc}        18      2775.42         3677.37       6144  
{\tt adec,ebd$\rightarrow$abc}      19      1152.08         2575.48       6144  
{\tt aebf,dfce$\rightarrow$abcd}    20      5949.56         4930.23       6144  
{\tt aebf,fdec$\rightarrow$abcd}    21      5932.36         4908.76       6144  
{\tt aecf,bfde$\rightarrow$abcd}    22      5939.2          4887.34       6144  
{\tt aecf,fbed$\rightarrow$abcd}    23      5969.99         4876.5        6144  
{\tt aedf,bfce$\rightarrow$abcd}    24      5981.24         4968.46       6144  
{\tt aedf,fbec$\rightarrow$abcd}    25      5971.6          4980.78       6144  
{\tt aefb,fdce$\rightarrow$abcd}    26      5970.31         5242.76       6144  
{\tt aefc,fbed$\rightarrow$abcd}    27      6004.24         5202.2        6144  
{\tt eafb,fdec$\rightarrow$abcd}    28      5987.82         5240.65       6144  
{\tt eafc,bfde$\rightarrow$abcd}    29      6073.01         5209.68       6144  
{\tt eafd,fbec$\rightarrow$abcd}    30      5968.54         5314.72       6144  
{\tt dega,gfbc$\rightarrow$abcdef}  31      575.019        2145.42       3885.3
{\tt degb,gfac$\rightarrow$abcdef}  32     609.625        2742          3887.7
{\tt degc,gfab$\rightarrow$abcdef}  33     594.983        2428.18       3887.7
{\tt dfga,gebc$\rightarrow$abcdef}  34     530.422        2383.26       3885.3
{\tt dfgb,geac$\rightarrow$abcdef}  35     546.906        2611.56       3887.7
{\tt dfgc,geab$\rightarrow$abcdef}  36     551.083        2214.28       3887.7
{\tt efga,gdbc$\rightarrow$abcdef}  37     554.963        2280.83       3885.3
{\tt efgb,gdac$\rightarrow$abcdef}  38     570.677        2548.57       3887.7
{\tt efgc,gdab$\rightarrow$abcdef}  39     572.754        2346.97       3887.7
{\tt gdab,efgc$\rightarrow$abcdef}  40     576.332        2349.75       3887.7
{\tt gdac,efgb$\rightarrow$abcdef}  41     568.944        2546.02       3887.7
{\tt gdbc,efga$\rightarrow$abcdef}  42     593.255        2292.8        3885.3
{\tt geab,dfgc$\rightarrow$abcdef}  43     562.646        2190.64       3887.7
{\tt geac,dfgb$\rightarrow$abcdef}  44     570.628        2613.34       3887.7
{\tt gebc,dfga$\rightarrow$abcdef}  45     576.268        2394.2        3885.3
{\tt gfab,degc$\rightarrow$abcdef}  46     540.973        2399.55       3887.7
{\tt gfac,degb$\rightarrow$abcdef}  47     539.474        2740.93       3887.7
{\tt gfbc,dega$\rightarrow$abcdef}  48     549.923        2144.78       3885.3
